From Patches to Objects: Exploiting Spatial Reasoning for Better Visual Representations

As the field of deep learning steadily transitions from the realm of academic research to practical application, the significance of self-supervised pretraining methods has become increasingly prominent. These methods, particularly in the image domain, offer a compelling strategy to effectively utilize the abundance of unlabeled image data, thereby enhancing downstream tasks' performance. In this paper, we propose a novel auxiliary pretraining method that is based on spatial reasoning. Our proposed method takes advantage of a more flexible formulation of contrastive learning by introducing spatial reasoning as an auxiliary task for discriminative self-supervised methods. Spatial Reasoning works by having the network predict the relative distances between sampled non-overlapping patches. We argue that this forces the network to learn more detailed and intricate internal representations of the objects and the relationships between their constituting parts. Our experiments demonstrate substantial improvement in downstream performance in linear evaluation compared to similar work and provide directions for further research into spatial reasoning.

==> test1_averages.csv <==
Epoch,Evaluation_Result
0,78.48750000000001
1,84.95625
2,87.575
3,89.0375
4,89.28125
5,89.80625
6,89.9
7,89.95
8,89.54374999999999
9,90.975
10,90.00625
11,91.11875
12,89.9
13,90.98124999999999
14,91.3625
15,91.56875
16,91.09375
17,91.23125
18,90.95
19,90.65
20,90.76875000000001
21,90.49375
22,89.925
23,90.17500000000001
24,90.175
25,91.35624999999999
26,91.39375000000001
27,90.11875
28,90.81875
29,91.08125
30,90.30625
31,91.15
32,90.91874999999999
33,91.01875
34,91.3
35,88.9125
36,91.1
37,90.86250000000001
38,90.8125
39,91.2875
40,90.525
41,90.6625
42,90.46875
43,90.96875
44,89.65
45,90.8125
46,90.875
47,90.7125
48,90.16875
49,90.9375
50,90.50625


==> test2_averages.csv <==
Epoch,Evaluation_Result
0,81.69999999999999
1,86.96875
2,89.61250000000001
3,90.675
4,90.6625
5,91.2375
6,90.90625
7,91.225
8,90.99375
9,92.03125
10,90.5
11,91.05625
12,92.24375
13,91.54375
14,90.8
15,89.15
16,90.93125
17,91.25625
18,91.4375
19,91.11875
20,90.82499999999999
21,91.38125
22,91.64375
23,91.4625
24,91.60624999999999
25,91.53125
26,91.65
27,91.94375
28,91.25
29,90.75625
30,91.76249999999999
31,91.79375
32,92.63125
33,91.39375
34,91.44375
35,90.2125
36,91.25625
37,92.26875
38,91.50625
39,91.66875
40,92.17500000000001
41,91.86875
42,91.1875
43,90.6625
44,90.91875
45,90.89375
46,91.38125
47,90.26249999999999
48,88.525
49,90.84375
50,91.1875

